Expert-LaSTS: Expert-Knowledge Guided Latent Space for Traffic Scenarios

Clustering traffic scenarios and detecting novel scenario types are required for scenario-based testing of autonomous vehicles. These tasks benefit from either good similarity measures or good representations for the traffic scenarios. In this work, an expert-knowledge aided representation learning for traffic scenarios is presented. The latent space so formed is used for successful clustering and novel scenario type detection. Expert-knowledge is used to define objectives that the latent representations of traffic scenarios shall fulfill. It is presented, how the network architecture and loss is designed from these objectives, thereby incorporating expert-knowledge. An automatic mining strategy for traffic scenarios is presented, such that no manual labeling is required. Results show the performance advantage compared to baseline methods. Additionally, extensive analysis of the latent space is performed.

==> traj_time_data.dat <==
t x y
0 8.59 7.67
1 9.6 7.76
2 10.47 8.42
3 10.63 9.63
4 10.86 10.61
5 12.37 11.90
6 14.06 13.08
